Energy Efficient Transmission Based on Grouped Spatial Modulation for upstream DSL Systems

The digital Subscriber Line (DSL) remains an important component of heterogeneous networking, especially in historic city-centers, where using optical fibre is less realistic. Recently, the power consumption has become an important performance metric in telecommunication due to the associated environmental issues. In the recent bonding model, customer sites have been equipped with two/four copper pairs, which may be exploited for designing grouped spatial modulation (SM) aiming for reducing the power consumption and mitigating the stubborn crosstalk in DSL communications. Explicitly, we view the two pair copper pairs equipped for each user as a group and propose an energy efficient transmission scheme based on grouped SM strategy for the upstream DSL systems, which is capable of reducing the power consumption of the upstream transmitters by activating a single copper line of each user. More especially, in order to compensate for the potential bit-rate reduction imposed by reducing the number of activated lines, the proposed scheme implicitly delivers ``virtual bits" via activating/deactivating the lines in addition to the classic modulation scheme. This is particularly beneficial in the DSL context, because the cross-talk imposed by activating several lines may swamp the desired signal. Furthermore, a pair of near-optimal soft turbo detection schemes are proposed for exploiting the unique properties of the DSL channel in order to eliminate the error propagation problem of SM detection routinely encountered in wireless channels. Both the attainable energy-efficiency and the achievable Bit Error Ratio (BER) are investigated. Our simulation results demonstrate that the proposed group-based SM is capable of outperforming the vectoring scheme both in terms of its energy efficiency for all the examined loop lengths and transmit powers.

==> glossaries.ins.txt <==
% glossaries.ins generated using makedtx version 1.1 2015/9/9 16:00
\input docstrip

\preamble

 glossaries.dtx
 Copyright 2015 Nicola Talbot

 This work may be distributed and/or modified under the
 conditions of the LaTeX Project Public License, either version 1.3
 of this license of (at your option) any later version.
 The latest version of this license is in
   http://www.latex-project.org/lppl.txt
 and version 1.3 or later is part of all distributions of LaTeX
 version 2005/12/01 or later.

 This work has the LPPL maintenance status `maintained'.

 The Current Maintainer of this work is Nicola Talbot.

 This work consists of the files glossaries.dtx and glossaries.ins and the derived files glossaries.sty, glossaries-prefix.sty, glossary-hypernav.sty, glossary-inline.sty, glossary-list.sty, glossary-long.sty, glossary-longragged.sty, glossary-mcols.sty, glossary-super.sty, glossary-superragged.sty, glossary-tree.sty, glossaries-compatible-207.sty, glossaries-compatible-307.sty, glossaries-accsupp.sty, glossaries-babel.sty, glossaries-polyglossia.sty, minimalgls.tex, glossary-lipsum-examples.tex, example-glossaries-acronym-desc.tex, example-glossaries-acronym.tex, example-glossaries-acronyms-lang.tex, example-glossaries-brief.tex, example-glossaries-childnoname.tex, example-glossaries-cite.tex, example-glossaries-images.tex, example-glossaries-long.tex, example-glossaries-multipar.tex, example-glossaries-parent.tex, example-glossaries-symbols.tex, example-glossaries-url.tex, sample-chap-hyperfirst.tex, sample-crossref.tex, sample-custom-acronym.tex, sample-dot-abbr.tex, sample-dual.tex, sample-entrycount.tex, sample-entryfmt.tex, sample-FnDesc.tex, sample-font-abbr.tex, sample-ignored.tex, sample-index.tex, sample-inline.tex, sample-langdict.tex, sample-newkeys.tex, sample-noidxapp-utf8.tex, sample-noidxapp.tex, sample-nomathhyper.tex, sample-numberlist.tex, sample-prefix.tex, sample-si.tex, sample-storage-abbr-desc.tex, sample-storage-abbr.tex, sample.tex, sample4col.tex, sampleaccsupp.tex, sampleAcr.tex, sampleAcrDesc.tex, sampleacronyms.tex, sampleCustomAcr.tex, sampleDB.tex, sampleDesc.tex, sampleEq.tex, sampleEqPg.tex, sampleFnAcrDesc.tex, sampleNtn.tex, samplePeople.tex, sampleSec.tex, sampleSort.tex, sampletree.tex, sampleutf8.tex, samplexdy.tex, samplexdy2.tex, mwe-acr-desc.tex, mwe-acr.tex, mwe-gls.tex, samplexdy-mc.xdy, samplexdy-mc207.xdy, database1.tex, database2.tex, glossaries.perl.

\endpreamble

\askforoverwritefalse

\generate{\file{glossaries.sty}{\usepreamble\defaultpreamble
\usepostamble\defaultpostamble\from{glossaries.dtx}{glossaries.sty,package}}
\file{glossaries-prefix.sty}{\usepreamble\defaultpreamble
\usepostamble\defaultpostamble\from{glossaries.dtx}{glossaries-prefix.sty,package}}
\file{glossary-hypernav.sty}{\usepreamble\defaultpreamble
\usepostamble\defaultpostamble\from{glossaries.dtx}{glossary-hypernav.sty,package}}
\file{glossary-inline.sty}{\usepreamble\defaultpreamble
\usepostamble\defaultpostamble\from{glossaries.dtx}{glossary-inline.sty,package}}
\file{glossary-list.sty}{\usepreamble\defaultpreamble
\usepostamble\defaultpostamble\from{glossaries.dtx}{glossary-list.sty,package}}
\file{glossary-long.sty}{\usepreamble\defaultpreamble
\usepostamble\defaultpostamble\from{glossaries.dtx}{glossary-long.sty,package}}
\file{glossary-longragged.sty}{\usepreamble\defaultpreamble
\usepostamble\defaultpostamble\from{glossaries.dtx}{glossary-longragged.sty,package}}
\file{glossary-mcols.sty}{\usepreamble\defaultpreamble
\usepostamble\defaultpostamble\from{glossaries.dtx}{glossary-mcols.sty,package}}
\file{glossary-super.sty}{\usepreamble\defaultpreamble
\usepostamble\defaultpostamble\from{glossaries.dtx}{glossary-super.sty,package}}
\file{glossary-superragged.sty}{\usepreamble\defaultpreamble
\usepostamble\defaultpostamble\from{glossaries.dtx}{glossary-superragged.sty,package}}
\file{glossary-tree.sty}{\usepreamble\defaultpreamble
\usepostamble\defaultpostamble\from{glossaries.dtx}{glossary-tree.sty,package}}
\file{glossaries-compatible-207.sty}{\usepreamble\defaultpreamble
\usepostamble\defaultpostamble\from{glossaries.dtx}{glossaries-compatible-207.sty,package}}
\file{glossaries-compatible-307.sty}{\usepreamble\defaultpreamble
\usepostamble\defaultpostamble\from{glossaries.dtx}{glossaries-compatible-307.sty,package}}
\file{glossaries-accsupp.sty}{\usepreamble\defaultpreamble
\usepostamble\defaultpostamble\from{glossaries.dtx}{glossaries-accsupp.sty,package}}
\file{glossaries-babel.sty}{\usepreamble\defaultpreamble
\usepostamble\defaultpostamble\from{glossaries.dtx}{glossaries-babel.sty,package}}
\file{glossaries-polyglossia.sty}{\usepreamble\defaultpreamble
\usepostamble\defaultpostamble\from{glossaries.dtx}{glossaries-polyglossia.sty,package}}
\file{minimalgls.tex}{\nopreamble\nopostamble\from{glossaries.dtx}{minimalgls.tex}}
\file{glossary-lipsum-examples.tex}{\nopreamble\nopostamble\from{glossaries.dtx}{glossary-lipsum-examples.tex}}
\file{example-glossaries-acronym-desc.tex}{\nopreamble\nopostamble\from{glossaries.dtx}{example-glossaries-acronym-desc.tex}}
\file{example-glossaries-acronym.tex}{\nopreamble\nopostamble\from{glossaries.dtx}{example-glossaries-acronym.tex}}
\file{example-glossaries-acronyms-lang.tex}{\nopreamble\nopostamble\from{glossaries.dtx}{example-glossaries-acronyms-lang.tex}}
\file{example-glossaries-brief.tex}{\nopreamble\nopostamble\from{glossaries.dtx}{example-glossaries-brief.tex}}
\file{example-glossaries-childnoname.tex}{\nopreamble\nopostamble\from{glossaries.dtx}{example-glossaries-childnoname.tex}}
\file{example-glossaries-cite.tex}{\nopreamble\nopostamble\from{glossaries.dtx}{example-glossaries-cite.tex}}
\file{example-glossaries-images.tex}{\nopreamble\nopostamble\from{glossaries.dtx}{example-glossaries-images.tex}}
\file{example-glossaries-long.tex}{\nopreamble\nopostamble\from{glossaries.dtx}{example-glossaries-long.tex}}
\file{example-glossaries-multipar.tex}{\nopreamble\nopostamble\from{glossaries.dtx}{example-glossaries-multipar.tex}}
\file{example-glossaries-parent.tex}{\nopreamble\nopostamble\from{glossaries.dtx}{example-glossaries-parent.tex}}
\file{example-glossaries-symbols.tex}{\nopreamble\nopostamble\from{glossaries.dtx}{example-glossaries-symbols.tex}}
\file{example-glossaries-url.tex}{\nopreamble\nopostamble\from{glossaries.dtx}{example-glossaries-url.tex}}
\file{sample-chap-hyperfirst.tex}{\nopreamble\nopostamble\from{glossaries.dtx}{sample-chap-hyperfirst.tex}}
\file{sample-crossref.tex}{\nopreamble\nopostamble\from{glossaries.dtx}{sample-crossref.tex}}
\file{sample-custom-acronym.tex}{\nopreamble\nopostamble\from{glossaries.dtx}{sample-custom-acronym.tex}}
\file{sample-dot-abbr.tex}{\nopreamble\nopostamble\from{glossaries.dtx}{sample-dot-abbr.tex}}
\file{sample-dual.tex}{\nopreamble\nopostamble\from{glossaries.dtx}{sample-dual.tex}}
\file{sample-entrycount.tex}{\nopreamble\nopostamble\from{glossaries.dtx}{sample-entrycount.tex}}
\file{sample-entryfmt.tex}{\nopreamble\nopostamble\from{glossaries.dtx}{sample-entryfmt.tex}}
\file{sample-FnDesc.tex}{\nopreamble\nopostamble\from{glossaries.dtx}{sample-FnDesc.tex}}
\file{sample-font-abbr.tex}{\nopreamble\nopostamble\from{glossaries.dtx}{sample-font-abbr.tex}}
\file{sample-ignored.tex}{\nopreamble\nopostamble\from{glossaries.dtx}{sample-ignored.tex}}
\file{sample-index.tex}{\nopreamble\nopostamble\from{glossaries.dtx}{sample-index.tex}}
\file{sample-inline.tex}{\nopreamble\nopostamble\from{glossaries.dtx}{sample-inline.tex}}
\file{sample-langdict.tex}{\nopreamble\nopostamble\from{glossaries.dtx}{sample-langdict.tex}}
\file{sample-newkeys.tex}{\nopreamble\nopostamble\from{glossaries.dtx}{sample-newkeys.tex}}
\file{sample-noidxapp-utf8.tex}{\nopreamble\nopostamble\from{glossaries.dtx}{sample-noidxapp-utf8.tex}}
\file{sample-noidxapp.tex}{\nopreamble\nopostamble\from{glossaries.dtx}{sample-noidxapp.tex}}
\file{sample-nomathhyper.tex}{\nopreamble\nopostamble\from{glossaries.dtx}{sample-nomathhyper.tex}}
\file{sample-numberlist.tex}{\nopreamble\nopostamble\from{glossaries.dtx}{sample-numberlist.tex}}
\file{sample-prefix.tex}{\nopreamble\nopostamble\from{glossaries.dtx}{sample-prefix.tex}}
\file{sample-si.tex}{\nopreamble\nopostamble\from{glossaries.dtx}{sample-si.tex}}
\file{sample-storage-abbr-desc.tex}{\nopreamble\nopostamble\from{glossaries.dtx}{sample-storage-abbr-desc.tex}}
\file{sample-storage-abbr.tex}{\nopreamble\nopostamble\from{glossaries.dtx}{sample-storage-abbr.tex}}
\file{sample.tex}{\nopreamble\nopostamble\from{glossaries.dtx}{sample.tex}}
\file{sample4col.tex}{\nopreamble\nopostamble\from{glossaries.dtx}{sample4col.tex}}
\file{sampleaccsupp.tex}{\nopreamble\nopostamble\from{glossaries.dtx}{sampleaccsupp.tex}}
\file{sampleAcr.tex}{\nopreamble\nopostamble\from{glossaries.dtx}{sampleAcr.tex}}
\file{sampleAcrDesc.tex}{\nopreamble\nopostamble\from{glossaries.dtx}{sampleAcrDesc.tex}}
\file{sampleacronyms.tex}{\nopreamble\nopostamble\from{glossaries.dtx}{sampleacronyms.tex}}
\file{sampleCustomAcr.tex}{\nopreamble\nopostamble\from{glossaries.dtx}{sampleCustomAcr.tex}}
\file{sampleDB.tex}{\nopreamble\nopostamble\from{glossaries.dtx}{sampleDB.tex}}
\file{sampleDesc.tex}{\nopreamble\nopostamble\from{glossaries.dtx}{sampleDesc.tex}}
\file{sampleEq.tex}{\nopreamble\nopostamble\from{glossaries.dtx}{sampleEq.tex}}
\file{sampleEqPg.tex}{\nopreamble\nopostamble\from{glossaries.dtx}{sampleEqPg.tex}}
\file{sampleFnAcrDesc.tex}{\nopreamble\nopostamble\from{glossaries.dtx}{sampleFnAcrDesc.tex}}
\file{sampleNtn.tex}{\nopreamble\nopostamble\from{glossaries.dtx}{sampleNtn.tex}}
\file{samplePeople.tex}{\nopreamble\nopostamble\from{glossaries.dtx}{samplePeople.tex}}
\file{sampleSec.tex}{\nopreamble\nopostamble\from{glossaries.dtx}{sampleSec.tex}}
\file{sampleSort.tex}{\nopreamble\nopostamble\from{glossaries.dtx}{sampleSort.tex}}
\file{sampletree.tex}{\nopreamble\nopostamble\from{glossaries.dtx}{sampletree.tex}}
\file{sampleutf8.tex}{\nopreamble\nopostamble\from{glossaries.dtx}{sampleutf8.tex}}
\file{samplexdy.tex}{\nopreamble\nopostamble\from{glossaries.dtx}{samplexdy.tex}}
\file{samplexdy2.tex}{\nopreamble\nopostamble\from{glossaries.dtx}{samplexdy2.tex}}
\file{mwe-acr-desc.tex}{\nopreamble\nopostamble\from{glossaries.dtx}{mwe-acr-desc.tex}}
\file{mwe-acr.tex}{\nopreamble\nopostamble\from{glossaries.dtx}{mwe-acr.tex}}
\file{mwe-gls.tex}{\nopreamble\nopostamble\from{glossaries.dtx}{mwe-gls.tex}}
\file{samplexdy-mc.xdy}{\nopreamble\nopostamble\from{glossaries.dtx}{samplexdy-mc.xdy}}
\file{samplexdy-mc207.xdy}{\nopreamble\nopostamble\from{glossaries.dtx}{samplexdy-mc207.xdy}}
\file{database1.tex}{\nopreamble\nopostamble\from{glossaries.dtx}{database1.tex}}
\file{database2.tex}{\nopreamble\nopostamble\from{glossaries.dtx}{database2.tex}}
\file{glossaries.perl}{\nopreamble\nopostamble\from{glossaries.dtx}{glossaries.perl}}
}

\endbatchfile

